Elastic hadron-nucleus scattering in neutrino-nucleus reactions and transverse kinematics measurements

Rescattering following a neutrino-nucleus reaction changes the number, energy, and direction of detectable hadrons. In turn, this affects the selection and kinematic distributions of subsamples of neutrino events used for interaction or oscillation analysis. This technical note focuses on three forms of two-body rescattering. Elastic hadron+nucleus scattering primarily changes the direction of the hadron with very little energy transfer. Secondly, a hadron+nucleon quasi-elastic process leads to the knockout of a single struck nucleon, possibly with charge exchange between the two hadrons. Also, a pion can be absorbed leading to the ejection of two nucleons. There was an error in the code of the {\small GENIE} neutrino event generator that affects these processes. We present examples of the change with the fixed version of the scattering process, but also compare these specifically to turning off elastic scattering completely, which is similar to other neutrino event generator configurations or a potential Equick-fix to already generated samples. Three examples are taken from current topics of interest: transverse kinematics observables in quasielastic neutrino reactions, the pion angle with respect to the incoming and outgoing lepton for $\Delta$ reactions with a charged pion in the final state, and the angle between two protons in reactions with no pions present. Elastic hadron+nucleus scattering in its unfixed form makes a large distortion in distributions of transverse kinematic imbalances scattering, but only mild distortion in other observables. The distortion of the other two processes is also mild for all distributions considered. The correct form of hadron+nucleus scattering process could play a role in describing the width and center of the sharp peak in the inferred Fermi-motion of the struck nucleon or be benchmarked using (e,e'p) data.

==> fixedha-20190620/README.txt <==
These patches fix the TwoBodyKinematics function for 
the hA and hA2014 configurations of GENIE 2.12.10 .
A configuration option allows the user a run-time switch
between the old behavior and several variations of fixed.

ElasticConfig = 0  // old behavior
ElasticConfig = 1  // fixed elastic, no other changes
ElasticConfig = 2  // elastic theta_CM = 0, no other changes
ElasticConfig = 3  // fixed elastic and inelastic
ElasticConfig = 4  // elastic theta_CM = 0, fixed inelastic
consider also hA2015 which has no elastic hadron+nucleus FSI

For physics details, see the public technical note
by L.A. Harewood and R. Gran in arXiv from June 2019
If you find these useful, referring to GENIEv2.12.10-FSIfix
and citation of the technical note is appreciated.

To use:

download GENIE version 2.12.10
and configure the build to suit your needs

copy these files to src/HadronTransport 
replacing the originals.

build the softare

Add a line in the defailt UserPhysicsOptions.xml
to set ElasticConfig to one of the above values.
They can be changed without needing to recompile.

Read the technical note on arXiv to get ideas
on how to test for this affect in your situations.

These configurations have no effect on hA2015
or any hN settings.


